Efficient Black-Box Importance Sampling for VaR and CVaR Estimation

This paper considers Importance Sampling (IS) for the estimation of tail risks of a loss defined in terms of a sophisticated object such as a machine learning feature map or a mixed integer linear optimisation formulation. Assuming only black-box access to the loss and the distribution of the underlying random vector, the paper presents an efficient IS algorithm for estimating the Value at Risk and Conditional Value at Risk. The key challenge in any IS procedure, namely, identifying an appropriate change-of-measure, is automated with a self-structuring IS transformation that learns and replicates the concentration properties of the conditional excess from less rare samples. The resulting estimators enjoy asymptotically optimal variance reduction when viewed in the logarithmic scale. Simulation experiments highlight the efficacy and practicality of the proposed scheme

==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is usually adapted each year. Thus you have to make sure that you are using the style for the current year.


Please check the 

wscYYpaper.tex

(with YY the current year)

files for examples and further instructions.






The style comprises the following files which you should never change:

wscpaperproc.cls - the class file for a normal paper to appear in the proceedings
wscposterproc.cls - the class file for a poster abstract

wsc.sty - the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
wscsetup.sty - the "branding" file which contains the year and editor information - is used in wsc.sty

wsc.bst - the bib entries formatting file


wscYYstyle.tex - a file containg the class and style files named above (YY the current year)
